Search for invisible particles produced in association with single-top-quarks in proton-proton collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

A search for the production of single-top-quarks in association with missing energy is performed in proton--proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV with the ATLAS experiment at the Large Hadron Collider using data collected in 2012, corresponding to an integrated luminosity of 20.3 fb$^{-1}$. In this search, the $W$ boson from the top quark is required to decay into an electron or a muon and a neutrino. No deviation from the Standard Model prediction is observed, and upper limits are set on the production cross-section for resonant and non-resonant production of an invisible exotic state in association with a right-handed top quark. In the case of resonant production, for a spin-$0$ resonance with a mass of 500 GeV, an effective coupling strength above 0.15 is excluded at 95% confidence level for the top quark and an invisible spin-$1/2$ state with mass between 0 GeV and 100 GeV. In the case of non-resonant production, an effective coupling strength above 0.2 is excluded at 95% confidence level for the top quark and an invisible spin-$1$ state with mass between 0 GeV and 657 GeV.

==> Metadata.txt <==
Title: Search for invisible particles produced in association with single-top-quarks in proton-proton collisions at $\sqrt{s}$ = 8 TeV with the ATLAS detector

Abstract: A search for the production of single-top-quarks in association with missing energy is performed in proton--proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 8 TeV with the ATLAS experiment at the Large Hadron Collider using data collected in 2012, corresponding to an integrated luminosity of $20.3$ fb$^{-1}$.
In this search, the $W$ boson from the top quark is required to decay into an electron or a muon and a neutrino.
No deviation from the Standard Model prediction is observed, and upper limits are set on the production cross-section for resonant and non-resonant production of an invisible exotic state in association with a right-handed top quark.
In the case of resonant production, for a spin-$0$ resonance with a mass of $500$ GeV, an effective coupling strength above $0.15$ is excluded  at 95$\%$ confidence level for the top quark and an invisible spin-$1/2$ state with mass between $0$ GeV and $100$ GeV. 
In the case of non-resonant production, an effective coupling strength above $0.2$ is excluded  at 95$\%$ confidence level for the top quark and an invisible spin-$1$ state with mass between $0$ GeV and $657$ GeV.

Comments: 14 pages plus author list + cover pages (27 pages total), 7 figures, 3 tables, submitted to EPJC, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2013-11/

CERN Preprint ID: CERN-PH-EP-2014-231

